A Note on Efficiency of Downsampling and Color Transformation in Image Quality Assessment

Several existing and successful full reference image quality assessment (IQA) models use linear color transformation and downsampling before measuring similarity or quality of images. This paper indicates to the right order of these two procedures and that the existing models have not chosen the more efficient approach. In addition, efficiency of these metrics is not compared in a fair basis in the literature.

==> To_editor.txt <==
I am writing to you regarding the above-noted manuscript. Unfortunately, I figured out there is a serious mistake when reporting the performance of IQA models in terms of PCC.
We sometimes used "corr" function of matlab to report PCC performance which uses linear mapping between objective scores and MOS. 
In other cases, we used the nonlinear regression to compute PCC which is widely used to report PCC in the literature. This is a very unfortunate coincidence. 
I would like to mention that "many" of the recently "published" IEEE TIP papers on IQA have reported wrong results by accident. 
For example in [1], the authors did not take into account the negative and the positive correlations. They most probably used absolute value everywhere without considering exceptions.

We always aim at report correct and accurate results. I have attached the revised two-column and one-column versions of the paper in which only PCC values and related text are modified.
We apologize for the inconvenient and appreciate your decision on this issue. We do appreciate time and efforts of you and referees.       

[1] L. Zhang, et. al., VSI: A Visual Saliency-Induced Index for Perceptual Image Quality Assessment, IEEE TIP, October 2014.

Thank you in advance for your co operation.

Best regards,
Hossein Ziaei Nafchi

